Dynamical dark energy in the light of DESI 2024 data

The latest findings from the DESI (Dark Energy Spectroscopic Instrument) data release 1 (DR1) [1], combined with data from the cosmic microwave background and supernovae, suggest a preference for dynamical dark energy over the cosmological constant. This study has considered the Chevallier-Polarski- Linder (CPL) parameterization for the dark energy equation of state (EoS) and has indicated a possible phantom barrier crossing in the recent past. Despite CPL being the most commonly used parameterization, recent research has pointed out issues with its prior selection and parameter degeneracies. In this paper, we propose an alternative two-parameter parameterization of the dark energy equation of state (EoS). At higher redshifts, it behaves like the cosmological constant. At redshifts z < 1, this parameterization closely approximates the CPL form but deviates from it at lower redshifts. Our findings also indicate that the current value of the EoS of dark energy resembles quintessence, with evidence of a recent crossing of the phantom barrier, supporting the conclusions in [1]. Furthermore, our model significantly reduces the Hubble tension to about 2.8{\sigma} when compared to Hubble Space Telescope and SH0ES data [2], and to 1.6{\sigma} with standardized TRGB and Type Ia supernova data [3]. Bayesian model selection using Bayes factors and Akaike Information Criteria (ACI), shows a strong preference for our parameterization over the {\Lambda} CDM model, aligned with the DESI2024 results and favoring dynamical dark energy.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



